A Policy Resonance Approach to Solve the Problem of Responsibility Diffusion in Multiagent Reinforcement Learning

SOTA multiagent reinforcement algorithms distinguish themselves in many ways from their single-agent equivalences. However, most of them still totally inherit the single-agent exploration-exploitation strategy. Naively inheriting this strategy from single-agent algorithms causes potential collaboration failures, in which the agents blindly follow mainstream behaviors and reject taking minority responsibility. We name this problem the Responsibility Diffusion (RD) as it shares similarities with a same-name social psychology effect. In this work, we start by theoretically analyzing the cause of this RD problem, which can be traced back to the exploration-exploitation dilemma of multiagent systems (especially large-scale multiagent systems). We address this RD problem by proposing a Policy Resonance (PR) approach which modifies the collaborative exploration strategy of agents by refactoring the joint agent policy while keeping individual policies approximately invariant. Next, we show that SOTA algorithms can equip this approach to promote the collaborative performance of agents in complex cooperative tasks. Experiments are performed in multiple test benchmark tasks to illustrate the effectiveness of this approach.

==> TODO.txt <==
删掉了 c_beta 的定义，找地方补回来

PPO-MA的介绍需要往前

第二阶段只训练最后一部分网络

强调改进的是policy based algorithm

重申于社会心理学概念的相似性

为什么叫Policy Resonance不清晰


Diffusion of Responsibility is a cooperation disorder
abnormal responsibility  negotiation

cooperation failure phononmennon cause by abnormal responsibility negotiation
caused by flawed exploration-exploitation strategy.

we reveal that measures against the exploration-exploitation dilemma during MARL
training can cause failure in responsibility negotiation between agents. 

minority

